The Afterglow of GRB 130427A from 1 to 10^16 GHz

We present multiwavelength observations of the afterglow of GRB 130427A, the brightest (in total fluence) gamma-ray burst of the past 29 years. Optical spectroscopy from Gemini-North reveals the redshift of the GRB to be z=0.340, indicating that its unprecedented brightness is primarily the result of its relatively close proximity to Earth; the intrinsic luminosities of both the GRB and its afterglow are not extreme in comparison to other bright GRBs. We present a large suite of multiwavelength observations spanning from 300 s to 130 d after the burst and demonstrate that the afterglow shows relatively simple, smooth evolution at all frequencies with no significant late-time flaring or rebrightening activity. The entire dataset from 1 GHz to 10 GeV can be modeled as synchrotron emission from a combination of reverse and forward shocks in good agreement with the standard afterglow model, providing strong support to the applicability of the underlying theory and clarifying the nature of the GeV emission observed to last for minutes to hours following other very bright GRBs. A tenuous, wind-stratified circumburst density profile is required by the observations, suggesting a massive-star progenitor with a low mass-loss rate, perhaps due to low metallicity. GRBs similar in nature to GRB 130427A, inhabiting low-density media and exhibiting strong reverse shocks, are probably not uncommon but may have been difficult to recognize in the past due to their relatively faint late-time radio emission; more such events should be found in abundance by the new generation of sensitive radio and millimeter instruments.

==> optphot.txt <==
#Telescope    t_mid(d) filter  exp(s) mag     mag_unc flux(Jy) flux_unc
UVOT          0.00492  UVW2     19.5  11.044  0.040     29499    1067              
UVOT          0.00520  UVV      19.5  12.169  0.030     53489    1458              
UVOT          0.00549  UVM2     19.5  11.158  0.030     31324     854              
UVOT          0.00577  UVW1     19.4  11.228  0.040     32560    1178              
UVOT          0.00693  UVW2     19.4  11.464  0.030     20035     546              
UVOT          0.00721  UVV      19.4  12.569  0.030     37002    1009              
UVOT          0.00749  UVM2     19.5  11.548  0.030     21870     596              
UVOT          0.00778  UVW1     19.4  11.718  0.030     20732     565              
UVOT          0.00836  UVB      19.5  12.899  0.160     31093    4261              
UVOT          0.00893  UVW2     19.5  11.864  0.030     13860     378              
UVOT          0.00922  UVV      19.4  12.799  0.030     29936     816              
UVOT          0.00949  UVM2     19.4  11.828  0.030     16898     461              
UVOT          0.00978  UVW1     19.4  11.978  0.030     16317     445              
UVOT          0.01006  UVU      19.4  12.177  0.040     20863     755              
UVOT          0.01035  UVB      19.5  13.229  0.030     22942     625              
UVOT          0.01270  UVW2     19.4  12.174  0.030     10417     284              
UVOT          0.01298  UVV      19.5  13.339  0.040     18201     659              
UVOT          0.01327  UVM2     19.4  12.328  0.040     10661     386              
UVOT          0.01355  UVW1     19.5  12.448  0.030     10582     288              
UVOT          0.01384  UVU      19.5  12.587  0.030     14300     390              
UVOT          0.01411  UVB      19.5  13.639  0.030     15725     429              
UVOT          0.01471  UVW2     19.4  12.444  0.040      8123     294              
UVOT          0.01499  UVV      19.4  13.479  0.040     15998     579              
UVOT          0.01528  UVM2     19.4  12.438  0.040      9634     349              
UVOT          0.01556  UVW1     19.4  12.558  0.030      9562     261              
UVOT          0.01585  UVU      19.5  12.817  0.030     11570     315              
UVOT          0.01613  UVB      19.4  13.849  0.030     12959     353              
UVOT          0.01671  UVW2     19.4  12.554  0.040      7340     266              
UVOT          0.01698  UVV      19.4  13.679  0.040     13305     482              
UVOT          0.01727  UVM2     19.5  12.598  0.040      8313     301              
UVOT          0.01755  UVW1     19.4  12.728  0.040      8176     296              
UVOT          0.01783  UVU      19.4  12.897  0.030     10748     293              
UVOT          0.01813  UVB      19.5  13.999  0.030     11286     308              
UVOT          0.01870  UVW2     19.4  12.754  0.040      6105     221              
UVOT          0.01899  UVV      19.5  13.839  0.040     11481     416              
UVOT          0.01926  UVM2     19.4  12.738  0.040      7307     264              
UVOT          0.01954  UVW1     19.5  12.888  0.040      7055     255              
UVOT          0.01983  UVU      19.4  13.057  0.030      9274     253              
UVOT          0.02012  UVB      19.4  14.109  0.030     10198     278              
UVOT          0.02069  UVW2     19.4  12.784  0.040      5938     215              
UVOT          0.02098  UVV      19.5  13.909  0.050     10763     485              
UVOT          0.02127  UVM2     19.5  12.778  0.040      7043     255              
UVOT          0.02156  UVW1     19.5  12.958  0.040      6614     239              
UVOT          0.02183  UVU      19.5  13.147  0.030      8536     233              
UVOT          0.02212  UVB      19.5  14.139  0.030      9920     270              
UVOT          0.02270  UVW2     19.4  12.864  0.040      5516     200              
UVOT          0.02298  UVV      19.5  13.969  0.050     10184     459              
UVOT          0.02326  UVM2     19.5  12.868  0.050      6482     292              
UVOT          0.27095  UVW1   1175.6  15.478  0.010       646       6              
UVOT          0.54703  UVW2    562.8  16.285  0.030       234       6              
UVOT          0.55289  UVM2    422.0  16.308  0.040       270      10              
UVOT          0.55651  UVW1    179.6  16.338  0.050       291      13              
UVOT          0.62446  UVW1    229.1  16.648  0.050       218      10              
UVOT          0.62641  UVU      92.2  16.697  0.060       321      17              
UVOT          0.68475  UVW2    342.3  16.734  0.050     153.9     7.0              
UVOT          0.68834  UVM2    256.6  16.698  0.070     187.6    11.9              
UVOT          0.69093  UVW1    171.0  16.688  0.060       210      11              
UVOT          0.69247  UVU      82.4  16.887  0.070       269      17              
UVOT          1.13693  UVW2   1036.2  17.424  0.040     80.43    2.99              
UVOT          1.14396  UVM2    132.8  17.328  0.130     103.8    12.0              
UVOT          1.20374  UVW2   1035.2  17.504  0.040     74.55    2.78              
UVOT          1.21077  UVM2    133.7  17.318  0.130     104.7    12.1              
UVOT          1.41135  UVW2    690.2  17.724  0.060     60.45    3.38              
UVOT          1.41847  UVM2    453.1  17.738  0.080     70.22    5.19              
UVOT          1.47961  UVW2    659.2  17.955  0.070     48.42    3.17              
UVOT          1.48648  UVM2    493.9  17.988  0.090     55.19    4.62              
UVOT          1.48955  UVW1     11.4  17.008  0.290     155.1    37.2    (excluded)
UVOT          1.54843  UVW2    571.6  17.844  0.070     53.88    3.51              
UVOT          1.55440  UVM2    428.9  17.778  0.090     67.58    5.60              
UVOT          1.55797  UVW1    164.0  17.658  0.110     83.58    8.41              
UVOT          1.61732  UVW2    493.9  17.924  0.070     49.89    3.26              
UVOT          1.62248  UVM2    369.8  17.978  0.100     55.72    5.16              
UVOT          1.62618  UVW1    246.8  17.998  0.100     60.12    5.61              
UVOT          1.62785  UVU      25.3  17.837  0.220     110.1    20.8              
UVOT          2.00490  UVW2   1040.1  18.174  0.060     39.15    2.23              
UVOT          2.01195  UVM2    129.1  18.308  0.210     40.36    7.60              
UVOT          2.07165  UVW2   1041.1  18.434  0.070     30.32    2.04              
UVOT          2.07869  UVM2    128.2  18.578  0.240     30.84    6.69              
UVOT          2.13950  UVW2    995.8  18.314  0.070     34.13    2.28              
UVOT          2.14653  UVM2    173.4  17.948  0.150     57.37    7.77              
UVOT          2.27236  UVW2   1025.3  18.444  0.070     30.02    2.02              
UVOT          2.27939  UVM2    141.8  18.398  0.210     36.92    7.00              
UVOT          2.48085  UVW1    157.2  18.428  0.170     39.26    6.22              
UVOT          2.48230  UVU      78.5  18.747  0.230     45.59    9.38              
UVOT          2.48388  UVW2     10.6  18.115  0.570     41.47   17.89              
UVOT          2.55423  UVW1    314.5  18.768  0.140     27.72    3.80              
UVOT          2.55520  UVU     153.0  18.777  0.170     44.25    6.93              
UVOT          2.55810  UVW2    314.8  18.424  0.120     30.62    3.45              
UVOT          2.56217  UVM2    201.6  18.248  0.170     42.82    6.62              
UVOT          2.74175  UVW2    762.9  18.774  0.100     21.54    2.10              
UVOT          2.74335  UVM2    762.9  18.778  0.110     25.17    2.70              
UVOT          2.74436  UVW1    659.8  18.798  0.100     26.87    2.69              
UVOT          2.93791  UVU     321.1  19.067  0.150     33.05    4.72              
UVOT          3.69350  UVW2   1317.0  19.334  0.100     11.92    1.25              
UVOT          3.70106  UVW1   1213.1  19.538  0.120     11.78    1.62              
UVOT          4.14886  UVU     694.2  19.537  0.150     20.19    3.06              
UVOT          4.21426  UVM2    974.7  19.288  0.140     14.66    2.12              
UVOT          5.14614  UVW2   1255.1  19.714  0.140     7.712   1.215              
UVOT          5.14823  UVM2    899.7  19.488  0.160     11.71    2.00              
UVOT          5.15034  UVW1    546.0  19.948  0.240     6.922   2.099              
UVOT          5.34308  UVU     259.6  19.937  0.330     12.87    4.30              
UVOT          5.74173  UVU     422.0  19.977  0.270     12.28    3.49              
UVOT          5.81561  UVW2   1670.5  19.804  0.130     6.913   1.043              
UVOT          5.82102  UVM2   1221.1  19.839  0.170     7.678   1.530              
UVOT          5.82480  UVW1    834.9  19.728  0.170     9.300   1.879              
UVOT          5.82574  UVU     301.2  19.667  0.240     17.51    4.18              
UVOT          7.08257  UVU    1221.8  19.897  0.150     13.49    2.20              
UVOT          7.15199  UVW2   1694.8  20.014  0.150     5.287   0.983              
UVOT          7.15556  UVM2    976.9  20.158  0.230     4.991   1.502              
UVOT          7.15949  UVW1    651.0  19.988  0.230     6.539   1.948              
UVOT          8.23439  UVW2    389.3  20.524  0.400     2.432   1.468              
UVOT         11.87825  UVU    6817.7  20.740  0.110     4.289   0.755              
UVOT         12.17109  UVW2   7346.8  20.440  0.100     2.815   0.453              
UVOT         12.61897  UVM2   4826.8  20.420  0.130     3.304   0.698              
UVOT         12.65157  UVW1   3397.3  20.660  0.170     1.831   0.796              
UVOT         20.15953  UVU    7739.6  21.950  0.440    -0.978   0.857              
UVOT         21.88287  UVW2    10815  20.780  0.110     1.432   0.362              
UVOT         21.92660  UVM2   7726.6  20.880  0.150     1.169   0.522              
UVOT         22.04345  UVW1   5028.5  20.660  0.140     1.831   0.665              
UVOT         36.59701  UVW1   3136.6  20.580  0.180     2.251   0.904              
UVOT         37.63736  UVW2     7626  21.070  0.170     0.550   0.417              
UVOT         37.69780  UVM2   5610.4  20.990  0.190     0.779   0.587              
UVOT         38.53369  UVU    6610.7  21.400  0.330     0.718   1.119              
P60           0.00400  r          60  11.751  0.056     75792    3811              
P60           0.00499  i          60  11.808  0.043     71012    2758              
P60           0.00598  z          60  11.928  0.042     64485    2447              
P60           0.00803  i          60  12.420  0.036     40408    1318              
P60           0.00902  z          60  12.407  0.052     41477    1940              
P60           0.01176  z          60  12.735  0.036     30659    1000              
P60           0.01275  r          60  13.136  0.029     21157     558              
P60           0.01375  i          60  13.111  0.031     21377     602              
P60           0.01474  z          60  13.036  0.036     23232     758              
P60           0.01781  i          60  13.424  0.033     16020     480              
P60           0.01880  z          60  13.395  0.044     16687     663              
P60           0.01979  r          60  13.722  0.030     12327     336              
P60           0.02079  i          60  13.664  0.032     12841     373              
P60           0.02178  z          60  13.555  0.043     14398     560              
P60           0.02277  r          60  13.878  0.030     10676     291              
P60           0.02376  r          60  13.924  0.030     10233     279              
P60           0.02475  i          60  13.857  0.030     10747     293              
P60           0.02574  z          60  13.778  0.039     11722     414              
P60           0.02674  r          60  14.061  0.028      9018     230              
P60           0.02773  i          60  14.001  0.031      9411     265              
P60           0.02872  z          60  13.882  0.040     10650     386              
P60           0.02971  r          60  14.197  0.030      7955     217              
P60           0.03169  z          60  14.022  0.035      9360     297              
P60           0.03268  r          60  14.297  0.030      7254     198              
P60           0.03467  z          60  14.123  0.037      8527     286              
P60           0.03566  r          60  14.376  0.030      6744     184              
P60           0.03665  i          60  14.268  0.035      7356     234              
P60           0.03764  z          60  14.163  0.040      8218     298              
P60           0.03863  r          60  14.412  0.029      6524     172              
P60           0.03963  i          60  14.330  0.060      6947     374              
P60           0.04062  z          60  14.270  0.036      7446     243              
P60           0.04161  r          60  14.496  0.029      6037     159              
P60           0.04260  i          60  14.420  0.052      6394     300              
P60           0.04360  z          60  14.280  0.036      7377     241              
P60           0.04459  r          60  14.633  0.042      5320     202              
P60           0.04558  i          60  14.480  0.042      6049     230              
P60           0.04657  z          60  14.410  0.052      6543     307              
P60           0.04756  r          60  14.620  0.036      5384     176              
P60           0.04855  i          60  14.530  0.046      5777     240              
P60           0.04954  z          60  14.430  0.042      6423     244              
P60           0.05053  r          60  14.673  0.031      5127     145              
P60           0.05152  i          60  14.590  0.044      5465     218              
P60           0.05252  z          60  14.489  0.034      6083     188              
P60           0.05351  r          60  14.741  0.027      4815     119              
P60           0.05553  z          60  14.554  0.034      5729     177              
P60           0.05652  r          60  14.807  0.024      4531      99              
P60           0.05752  i          60  14.710  0.040      4892     177              
P60           0.05851  z          60  14.607  0.034      5455     169              
P60           0.05951  r          60  14.830  0.029      4435     117              
P60           0.06050  i          60  14.750  0.042      4715     179              
P60           0.06149  z          60  14.655  0.034      5218     161              
P60           0.06248  r          60  14.867  0.029      4286     113              
P60           0.06347  i          60  14.790  0.052      4544     213              
P60           0.06446  z          60  14.679  0.034      5104     158              
P60           0.08871  r          60  15.255  0.029      2995      79              
P60           0.08970  i          60  15.110  0.066      3381     200              
P60           0.09069  g          60  15.534  0.035      2367      75              
P60           0.09333  g          60  15.471  0.035      2509      80              
P60           0.09433  r          60  15.268  0.033      2959      89              
P60           0.09532  i          60  15.146  0.038      3270     113              
P60           0.09631  g          60  15.571  0.035      2287      73              
P60           0.09730  r          60  15.302  0.034      2867      89              
P60           0.09829  i          60  15.187  0.039      3148     112              
P60           0.09928  g          60  15.553  0.036      2326      76              
P60           0.10028  r          60  15.348  0.020      2748      50              
P60           0.10127  i          60  15.214  0.019      3071      53              
P60           0.10226  g          60  15.591  0.018      2246      37              
P60           0.10325  r          60  15.364  0.024      2708      59              
P60           0.10424  i          60  15.247  0.022      2978      60              
P60           0.10524  g          60  15.635  0.036      2156      71              
P60           0.10623  r          60  15.398  0.032      2624      77              
P60           0.10722  i          60  15.266  0.030      2927      80              
P60           0.10821  g          60  15.681  0.037      2066      69              
P60           0.10920  r          60  15.428  0.034      2552      79              
P60           0.11019  r          60  15.443  0.035      2517      80              
P60           0.11119  i          60  15.330  0.038      2758      95              
P60           0.11218  g          60  15.704  0.037      2023      68              
P60           0.11383  i          60  15.329  0.036      2761      90              
P60           0.11482  g          60  15.693  0.038      2044      71              
P60           0.11581  r          60  15.445  0.032      2512      73              
P60           0.11680  i          60  15.345  0.028      2720      70              
P60           0.11779  g          60  15.730  0.038      1975      68              
P60           0.11878  r          60  15.504  0.036      2379      78              
P60           0.11977  i          60  15.370  0.030      2658      73              
P60           0.12142  r          60  15.511  0.037      2363      80              
P60           0.12241  i          60  15.418  0.034      2543      79              
P60           0.12340  g          60  15.821  0.040      1816      66              
P60           0.12439  r          60  15.526  0.019      2331      41              
P60           0.12538  i          60  15.425  0.041      2526      94              
P60           0.12637  g          60  15.834  0.041      1794      67              
P60           0.12737  r          60  15.544  0.037      2292      77              
P60           0.12836  i          60  15.444  0.043      2482      97              
P60           0.12935  g          60  15.913  0.042      1668      64              
P60           0.13034  r          60  15.594  0.040      2188      80              
P60           0.13133  i          60  15.458  0.047      2450     104              
P60           0.13233  g          60  15.943  0.046      1622      68              
P60           0.13332  r          60  15.600  0.028      2176      56              
P60           0.13431  i          60  15.451  0.048      2466     107              
P60           0.13531  g          60  15.849  0.046      1769      74              
P60           0.13630  r          60  15.591  0.042      2195      84              
P60           0.13729  i          60  15.482  0.044      2396      96              
P60           1.82638  r         360  18.652  0.037     119.7     4.5              
P60           1.83143  i         360  18.501  0.042     136.8     5.9              
P60           1.83678  g         360  18.999  0.026     91.32    2.32              
P60           1.84212  r         360  18.675  0.020     117.0     2.5              
P60           1.85092  i         360  18.481  0.037     139.6     5.3              
P60           1.85598  g         360  19.026  0.040     88.91    3.61              
P60           1.86103  r         360  18.680  0.021     116.3     2.5              
P60           1.86612  i         360  18.533  0.043     132.5     5.8              
P60           1.87142  g         360  19.037  0.021     87.93    1.84              
P60           1.87669  r         360  18.692  0.025     114.9     2.9              
P60           1.88192  i         360  18.516  0.040     134.7     5.6              
P60           1.88698  g         360  19.033  0.026     88.34    2.25              
P60           1.89215  r         360  18.712  0.023     112.6     2.7              
P60           1.89732  i         360  18.541  0.043     131.4     5.8              
P60           1.90238  g         360  19.055  0.022     86.41    1.89              
P60           1.90744  r         360  18.734  0.021     110.2     2.4              
P60           1.91250  i         360  18.494  0.042     137.7     6.0              
P60           1.91756  g         360  19.070  0.022     85.14    1.86              
P60           1.92262  r         360  18.736  0.023     109.9     2.6              
P60           1.92767  i         360  18.529  0.045     133.0     6.2              
P60           1.93273  g         360  19.080  0.039     84.28    3.27              
P60           1.93779  r         360  18.756  0.024     107.7     2.6              
P60           1.94285  i         360  18.526  0.051     133.4     7.1              
P60           1.94791  g         360  19.123  0.044     80.79    3.64              
P60           1.95213  r         240  18.746  0.025     108.8     2.9              
P60           1.95578  r         120  18.781  0.036     104.9     3.9              
P60           1.95979  i         360  18.594  0.042     124.6     5.4              
P60           1.96485  g         360  19.104  0.033     82.29    2.76              
P60           1.96990  r         360  18.806  0.025     102.3     2.7              
P60           1.97496  i         360  18.635  0.044     119.5     5.5              
P60           1.98028  g         360  19.139  0.046     79.53    3.72              
P60           1.98534  r         360  18.787  0.027     104.4     2.9              
P60           1.99040  i         360  18.602  0.042     123.5     5.3              
P60           1.99546  g         360  19.132  0.031     80.05    2.54              
P60           2.00052  r         360  18.817  0.028     101.1     2.9              
P60           2.00473  i         240  18.608  0.048     122.7     6.1              
P60           2.00895  r         360  18.785  0.027     104.5     2.9              
P60           2.01401  i         360  18.604  0.042     123.3     5.3              
P60           2.01906  g         360  19.193  0.032     75.33    2.46              
P60           2.02412  z         360  18.442  0.047     145.2     7.0              
P60           2.02918  r         360  18.809  0.033     102.0     3.5              
P60           2.03424  i         360  18.645  0.045     118.2     5.5              
P60           2.03929  g         360  19.206  0.046     74.36    3.48              
P60           2.04446  z         360  18.435  0.056     146.3     8.5              
P60           2.04963  r         360  18.834  0.032     99.38    3.33              
P60           2.05468  i         360  18.664  0.047     116.0     5.6              
P60           2.05890  g         240  19.165  0.054     77.51    4.23              
P60           2.06253  g         120  19.194  0.062     75.26    4.76              
P60           2.06590  z         360  18.438  0.048     145.7     7.3              
P60           2.07096  r         360  18.838  0.031     99.01    3.23              
P60           2.07602  i         360  18.651  0.059     117.5     7.2              
P60           2.08108  g         360  19.190  0.053     75.60    4.13              
P60           2.08614  z         360  18.557  0.060     129.2     8.2              
P60           2.09119  r         360  18.856  0.039     97.12    4.03              
P60           2.09625  i         360  18.607  0.057     122.9     7.4              
P60           2.10131  g         360  19.175  0.061     76.73    4.79              
P60           2.10637  z         360  18.477  0.060     140.1     8.9              
P60           2.11143  r         360  18.817  0.042     101.1     4.5              
P60           2.82441  r         360  19.237  0.027     64.88    1.94              
P60           2.82947  i         360  19.067  0.051     76.10    4.29              
P60           2.83453  g         360  19.628  0.042     48.41    2.14              
P60           2.83959  z         360  19.019  0.066     79.28    5.90              
P60           2.84296  r         120  19.237  0.030     64.88    2.17              
P60           2.86612  z         240  18.856  0.046     94.53    4.75              
P60           2.87034  r         360  19.255  0.025     63.58    1.73              
P60           2.90128  i         120  19.026  0.075     79.54    6.60              
P60           2.90633  g         120  19.655  0.028     47.05    1.41              
P60           2.91467  g         240  19.670  0.027     46.32    1.35              
P60           2.91888  z         360  19.000  0.061     80.90    5.54              
P60           2.92394  r         360  19.297  0.024     60.77    1.66              
P60           2.92900  i         360  19.144  0.054     70.05    4.19              
P60           2.93237  g         120  19.671  0.031     46.27    1.51              
P60           2.93847  g         240  19.661  0.027     46.79    1.32              
P60           2.94268  z         360  18.995  0.055     81.35    5.01              
P60           2.94859  r         480  19.294  0.022     60.94    1.50              
P60           2.95463  i         240  19.153  0.054     69.41    4.15              
P60           2.95885  g         360  19.686  0.031     45.56    1.49              
P60           2.96391  z         360  18.968  0.070     83.78    6.59              
P60           2.96897  r         360  19.325  0.027     58.90    1.82              
P60           2.97402  i         360  19.122  0.056     71.75    4.48              
P60           2.97908  g         360  19.702  0.036     44.81    1.74              
P60           2.98414  z         360  18.884  0.063     91.70    6.36              
P60           2.98920  r         360  19.291  0.030     61.16    2.05              
P60           2.99426  i         360  19.198  0.067     66.04    4.97              
P60           2.99932  g         360  19.717  0.049     44.11    2.33              
P60           3.00438  z         360  19.024  0.062     78.84    5.53              
P60           3.00944  r         360  19.337  0.027     58.14    1.79              
P60           3.01450  i         360  19.045  0.054     77.95    4.60              
P60           3.01956  g         360  19.756  0.043     42.32    1.94              
P60           3.02462  z         360  18.936  0.061     86.77    5.87              
P60           3.02968  r         360  19.326  0.044     58.84    2.96              
P60           3.03474  i         360  19.157  0.056     69.09    4.31              
P60           3.03896  g         240  19.683  0.040     45.68    1.94              
P60           3.04260  g         120  19.767  0.065     41.82    2.97              
P60           3.04513  z         240  19.002  0.058     80.75    5.25              
P60           3.05011  r         360  19.358  0.030     56.77    1.95              
P60           3.05517  i         360  19.192  0.060     66.47    4.49              
P60           3.06023  g         360  19.818  0.059     39.64    2.58              
P60           3.06529  z         360  19.047  0.068     76.84    5.92              
P60           3.07035  r         360  19.286  0.039     61.50    2.71              
P60           3.82916  r         360  19.571  0.041     44.51    2.16              
P60           3.83422  i         360  19.388  0.064     53.43    3.98              
P60           3.83928  g         360  20.055  0.038     30.63    1.30              
P60           3.84434  z         360  19.405  0.082     51.14    5.18              
P60           3.84940  r         360  19.632  0.030     41.47    1.50              
P60           3.85446  i         360  19.399  0.067     52.75    4.15              
P60           3.85952  g         360  20.087  0.032     29.55    1.07              
P60           3.86458  z         360  19.345  0.077     54.90    5.15              
P60           3.86964  r         360  19.608  0.039     42.63    1.99              
P60           3.87470  i         360  19.493  0.074     47.36    4.21              
P60           3.87976  g         360  20.039  0.035     31.17    1.21              
P60           3.88482  z         360  19.318  0.092     56.64    6.35              
P60           3.88988  r         360  19.627  0.040     41.70    2.02              
P60           3.89494  i         360  19.423  0.071     51.36    4.35              
P60           3.90000  g         360  20.095  0.046     29.28    1.55              
P60           3.90506  z         360  19.331  0.085     55.76    5.74              
P60           3.91012  r         360  19.651  0.036     40.52    1.75              
P60           3.91529  i         360  19.544  0.071     44.61    3.89              
P60           3.92045  g         360  20.033  0.045     31.37    1.58              
P60           3.92551  z         360  19.123  0.074     70.66    6.04              
P60           3.92973  r         240  19.644  0.049     40.86    2.45              
P60           3.93338  r         120  19.656  0.045     40.30    2.20              
P60           3.93675  i         360  19.456  0.078     49.41    4.60              
P60           3.94192  g         360  20.109  0.049     28.85    1.63              
P60           3.94721  z         360  19.337  0.086     55.41    5.75              
P60           3.95238  r         360  19.678  0.035     39.24    1.70              
P60           3.95744  i         360  19.411  0.072     52.07    4.41              
P60           3.96251  g         360  20.032  0.035     31.43    1.25              
P60           3.96757  z         360  19.435  0.087     49.34    5.37              
P60           3.97263  r         360  19.678  0.035     39.24    1.70              
P60           3.97769  i         360  19.435  0.071     50.61    4.24              
P60           3.98274  g         360  20.129  0.047     28.19    1.52              
P60           3.98791  z         360  19.410  0.083     50.81    5.19              
P60           3.99308  r         360  19.648  0.039     40.67    1.90              
P60           3.99814  i         360  19.455  0.058     49.50    3.43              
P60           4.00319  g         360  20.096  0.035     29.25    1.16              
P60           4.00825  z         360  19.308  0.071     57.27    4.90              
P60           4.01331  r         360  19.605  0.040     42.79    2.08              
P60           4.01848  i         360  19.432  0.066     50.79    3.95              
P60           4.02365  g         360  20.054  0.060     30.66    2.10              
P60           4.02871  z         360  19.307  0.071     57.33    4.90              
P60           4.03377  r         360  19.683  0.033     38.98    1.58              
P60           4.04079  i         240  19.468  0.073     48.73    4.25              
P60           4.04501  g         360  20.131  0.045     28.14    1.46              
P60           4.05006  z         360  19.419  0.070     50.30    4.34              
P60           4.05512  r         360  19.633  0.041     41.43    2.05              
P60           4.06018  i         360  19.437  0.079     50.51    4.74              
P60           4.06524  g         360  20.118  0.058     28.56    1.91              
P60           4.06861  z         120  19.485  0.160     46.47    9.69              
P60           4.89064  r         360  19.917  0.043     29.14    1.64              
P60           4.89599  i         360  19.644  0.073     39.57    3.65              
P60           4.90133  g         360  20.313  0.038     22.83    1.03              
P60           4.91507  r         900  19.883  0.027     30.43    1.05              
P60           4.92698  i         900  19.682  0.051     37.79    2.42              
P60           4.93888  g         900  20.318  0.030     22.69    0.80              
P60           4.95079  z         900  19.499  0.057     45.66    3.24              
P60           5.00649  r         900  19.918  0.038     29.09    1.46              
P60           5.01843  i         900  19.673  0.070     38.21    3.36              
P60           5.03036  g         900  20.353  0.041     21.76    1.08              
P60           5.93438  g        1800  20.586  0.046     16.36    0.98              
P60           5.94629  z        1800  19.555  0.064     42.65    3.47              
P60           5.95621  r        2700  20.093  0.034     23.00    1.12              
P60           5.96722  i        2520  19.820  0.062     31.78    2.61              
P60           6.95751  r        3780  20.170  0.033     20.59    1.00              
P60           6.97923  g        1800  20.669  0.040     14.70    0.78              
P60           6.99114  i        1800  20.044  0.063     23.52    2.15              
P60           7.95804  g        1800  20.842  0.048     11.60    0.81              
P60           7.96398  r        3600  20.262  0.039     17.95    1.11              
P60           7.96992  i        1800  20.050  0.074     23.32    2.54              
P60          13.01297  r        1080  20.567  0.045     10.65    0.96              
P60          13.02891  g        1260  21.180  0.059     6.826   0.731              
P60          13.93615  g        2520  21.219  0.038     6.364   0.447              
P60          13.94447  r        5040  20.541  0.025     11.19    0.54              
P60          13.95513  i        2520  20.376  0.073     14.02    1.84              
P60          14.84474  r        2160  20.564  0.032     10.71    0.67              
P60          14.87327  g        2160  21.320  0.035     5.240   0.381              
P60          14.90190  i        2160  20.398  0.074     13.48    1.85              
P60          15.86919  r        2160  20.610  0.036     9.774   0.728              
P60          15.90002  g        2160  21.214  0.037     6.423   0.434              
P60          15.93112  i         900  20.484  0.082     11.49    1.89              
P60          16.95551  i        2160  20.426  0.074     12.82    1.80              
P60          17.00252  r        1980  20.720  0.040     7.679   0.733              
P60          17.94128  i        2160  20.442  0.079     12.43    1.88              
P60          17.96982  r        2160  20.645  0.039     9.080   0.768              
P60          17.99836  g        2160  21.337  0.043     5.060   0.462              
P60          18.94285  i        2160  20.461  0.074     12.01    1.73              
P60          18.97139  r        2160  20.745  0.036     7.233   0.642              
P60          19.00112  g        2340  21.351  0.048     4.913   0.506              
P60          19.96587  i        1800  20.307  0.127     15.75    3.53              
P60          19.99442  r        1620  20.744  0.040     7.253   0.723              
P60          22.86858  i        3240  20.558  0.086     9.913   1.848              
P60          22.91154  r        3240  20.754  0.044     7.068   0.780              
P60          23.87207  i        3240  20.507  0.092     11.00    2.09              
P60          23.92657  r        3240  20.734  0.052     7.422   0.940              
P60          24.86957  i        3240  20.506  0.091     11.01    2.06              
P60          26.86841  i        3240  20.650  0.098     8.095   1.943              
P60          32.92279  r        3240  20.977  0.037     3.542   0.538              
P60          34.86145  i        2520  20.760  0.086     6.095   1.535              
P60          36.90648  r        3240  21.005  0.035     3.157   0.500              
P60          39.87606  i        3240  20.741  0.070     6.436   1.267              
GMG           0.23591  r         180  16.135  0.057      1325      68              
GMG           0.24050  B         180  16.610  0.040      1005      37              
GMG           0.24317  z         180  15.941  0.060      1586      86              
GMG           0.24557  i         180  16.086  0.049      1368      61              
GMG           0.24852  r         180  16.172  0.044      1280      51              
GMG           0.25085  B         180  16.620  0.040       995      36              
GMG           0.25328  z         180  15.923  0.045      1613      66              
GMG           0.25562  i         180  16.094  0.074      1358      90              
GMG           0.25801  r         180  16.190  0.024      1259      28              
GMG           0.26035  B         180  16.650  0.060       968      52              
GMG           0.26293  z         180  15.912  0.082      1629     120              
GMG           0.26530  i         180  16.292  0.100      1130     101    (excluded)
GMG           1.29868  r         600  18.227  0.015     182.8     2.7              
GMG           1.30580  r         600  18.207  0.021     186.4     3.8              
GMG           2.22790  r         600  18.936  0.028     89.40    2.58              
GMG           2.23501  r         600  18.961  0.027     87.10    2.43              
GMG           2.24212  r         600  18.970  0.031     86.28    2.76              
GMG           3.33820  r         900  19.454  0.034     50.96    1.94              
GMG           3.34879  r         900  19.473  0.034     49.87    1.90              
KAIT          0.84703  V         420  17.810  0.040       283      11              
KAIT          0.84877  R         360  17.490  0.040       315      12              
KAIT          0.85333  B         240  18.270  0.120       214      23              
KAIT          0.86078  V         420  17.770  0.040       294      11              
KAIT          0.86095  R         360  17.480  0.030       318       9              
KAIT          0.87644  R         360  17.400  0.030       343      10              
KAIT          0.87791  V         420  17.860  0.030       270       8              
KAIT          0.87987  I         300  17.060  0.100       363      33              
KAIT          0.88430  B         300  18.070  0.120       258      28              
KAIT          0.89531  R         360  17.390  0.050       347      16              
KAIT          0.89533  V         420  17.770  0.040       294      11              
KAIT          1.87616  V         480  18.890  0.060     98.56    5.83              
KAIT          1.87668  R         360  18.570  0.050     108.8     5.4              
KAIT          1.87757  I         360  18.170  0.070     122.3     8.5              
KAIT          1.87841  B         360  19.190  0.130     89.02   10.58              
KAIT          2.85788  V         480  19.550  0.200     49.16    9.93              
KAIT          2.85842  R         360  19.240  0.100     53.06    5.74              
KAIT          2.85932  I         360  18.250  0.140     112.7    15.2    (excluded)
KAST          4.92680  V         600  20.050  0.020     27.37    0.68              
KAST          4.93469  B         600  20.520  0.030     22.80    0.75              
KAST          4.93725  R         100  19.810  0.100     26.40    3.40              
KAST          4.94488  R         600  19.750  0.020     28.60    0.74              
KAST         14.88551  V         540  20.840  0.110     8.107   1.734              
KAST         14.89305  R        1800  20.830  0.210     2.881   2.654              
KAST         40.89395  R         300  20.950  0.130     1.302   1.525              
KAST         40.90001  V         300  21.360  0.180     1.258   1.703              
Nickel        0.95267  B         300  18.241  0.057       220      11              
Nickel        0.95807  V         200  17.910  0.024       258       6              
Nickel        0.96136  R         150  17.632  0.027       275       7              
Nickel        0.96371  I         120  17.257  0.045       301      13              
Nickel        0.98878  B         120  18.166  0.046       236      10              
Nickel        0.99071  V         120  17.954  0.035       247       8              
Nickel        0.99277  R         120  17.645  0.030       271       8              
Nickel        0.99473  I         120  17.173  0.033       326      10              
Nickel        1.03278  B         120  18.407  0.135     188.1    22.5              
Nickel        1.03485  V         120  18.067  0.045       222       9              
Nickel        1.03683  R         120  17.704  0.030       256       7              
Nickel        1.03877  I         120  17.359  0.066       273      17              
Nickel        1.08182  B         120  18.273  0.083       213      16              
Nickel        1.08470  R         120  17.812  0.046       231      10              
Nickel        1.08658  I         120  17.384  0.033       266       8              
Nickel        1.08917  R         120  17.750  0.041       245      10              
Nickel        3.85954  R         450  19.260  0.100     51.87    5.64              
Nickel        3.86727  I         450  19.100  0.100     44.44    5.06              
GROND         0.65651  r      1056.2  17.283  0.049       452      20              
GROND         0.65651  i      1056.2  17.052  0.040       555      21              
GROND         0.65651  z      1056.2  16.989  0.034       595      19              
GROND         0.65898  J        1200  15.887  0.030       697      19              
GROND         0.65898  H        1200  15.273  0.031       784      23              
GROND         0.66852  g      2112.5  17.544  0.042       366      14              
GROND         0.67808  r      1056.2  17.285  0.031       452      13              
GROND         0.67808  i      1056.2  17.130  0.032       515      15              
GROND         0.67808  z      1056.2  17.034  0.012       570       6              
GROND         0.68055  J         960  15.960  0.032       650      19              
GROND         0.68055  H         960  15.344  0.029       734      20              
GROND         0.68055  K         960  14.736  0.053       837      41              
GROND         0.70964  r      1320.3  17.340  0.048       429      19              
GROND         0.70964  i      1320.3  17.218  0.020       474       9              
GROND         0.70964  z      1320.3  17.097  0.009       537       5              
GROND         0.70972  J        1200  15.990  0.031       632      18              
GROND         0.70972  H        1200  15.348  0.067       731      45              
GROND         0.70972  K        1200  14.803  0.030       786      22              
GROND         0.73204  r       919.3  17.393  0.040       408      15              
GROND         0.73204  i       919.3  17.257  0.012       457       5              
GROND         0.73204  z       919.3  17.140  0.021       516      10              
GROND         0.73697  J        1440  16.031  0.037       608      21              
GROND         0.73697  H        1440  15.398  0.035       697      23              
GROND         0.73697  K        1440  14.834  0.056       763      39              
GROND         0.74105  g      1838.7  17.686  0.018       321       5              
GROND         0.75013  r       919.3  17.471  0.046       379      16              
GROND         0.75013  i       919.3  17.289  0.006       443       3              
GROND         0.75013  z       919.3  17.163  0.018       505       9              
GROND         0.76409  J        1440  16.080  0.030       581      16              
GROND         0.76409  H        1440  15.440  0.032       670      20              
GROND         0.76409  K        1440  14.956  0.064       680      40              
GROND         0.76833  r       919.3  17.448  0.034       387      12              
GROND         0.76833  i       919.3  17.312  0.014       434       6              
GROND         0.76833  z       919.3  17.241  0.012       469       5              
GROND         0.77726  g      1838.6  17.738  0.024       305       7              
GROND         0.78643  r       919.3  17.447  0.037       387      13              
GROND         0.78643  i       919.3  17.292  0.057       442      23              
GROND         0.78643  z       919.3  17.229  0.018       474       8              
GROND         0.79117  J        1440  16.146  0.030       545      15              
GROND         0.79117  H        1440  15.496  0.031       635      18              
GROND         0.79117  K        1440  14.928  0.035       699      23              
GROND         0.80424  r       919.3  17.522  0.051       361      17              
GROND         0.80424  i       919.3  17.397  0.053       400      20              
GROND         0.80424  z       919.3  17.253  0.025       463      11              
GROND         0.81792  J        1440  16.195  0.031       521      15              
GROND         0.81792  H        1440  15.519  0.039       622      23              
GROND         0.81792  K        1440  14.996  0.042       655      26              
GROND         0.82208  r       919.3  17.518  0.108       362      35              
GROND         0.82208  i       919.3  17.436  0.056       386      20              
GROND         0.82208  z       919.3  17.321  0.009       434       4              
GROND         0.84242  J        1200  16.244  0.043       497      20              
GROND         0.84242  H        1200  15.573  0.058       591      32              
GROND         1.72939  g      1500.8  18.876  0.025     103.0     2.5              
GROND         1.72939  r      1500.8  18.568  0.038     130.3     4.9              
GROND         1.72939  i      1500.8  18.419  0.043     148.5     6.3              
GROND         1.72939  z      1500.8  18.297  0.009     168.0     1.5              
GROND         1.72969  J        1200  17.128  0.042       211       9              
GROND         1.72969  H        1200  16.620  0.061       214      13              
GROND         1.72969  K        1200  15.824  0.067       296      19              
GROND        16.72690  J        2400  19.484  0.217     8.915   4.709              
GROND        16.72690  H        2400  19.115  0.347     4.542   6.384              
GROND        16.72690  K        2400  18.170  0.414     17.72   11.48              
GROND        16.72695  g      2626.5  21.219  0.057     6.363   0.646              
GROND        16.72695  r      2626.5  20.765  0.033     6.882   0.563              
GROND        16.72695  i      2626.5  20.587  0.075     9.319   1.460              
GROND        16.72695  z      2626.5  20.256  0.057     15.34    1.54              
GROND        18.71710  J        2400  19.600  0.359     6.281   6.577              
GROND        18.71710  H        2400  18.980  0.383     7.632   7.855              
GROND        18.71750  g      3001.7  21.380  0.043     4.623   0.423              
GROND        18.71750  r      3001.7  20.758  0.040     7.004   0.684              
GROND        18.71750  i      3001.7  20.671  0.084     7.691   1.507              
GROND        18.71750  z      3001.7  20.325  0.079     13.48    1.98              
GROND        25.69940  J        3600  19.545  0.313     7.495   6.155              
GROND        25.69940  H        3600  19.202  0.364     2.745   6.136              
GROND        25.70355  r      3752.2  20.959  0.077     3.806   1.076              
GROND        25.70355  i      3752.2  20.782  0.101     5.724   1.623              
GROND        25.70355  z      3752.2  20.308  0.066     13.93    1.69              
GROND        25.72200  g      4502.6  21.654  0.167     2.194   1.206              
T100          0.42937  R          60  16.555  0.050       762      35              
T100          0.43309  R          60  16.574  0.028       748      19              
T100          0.43490  R          60  16.585  0.027       741      18              
T100          0.43688  R          60  16.583  0.027       742      19              
T100          0.43927  R          60  16.593  0.032       735      22              
T100          0.44130  R          60  16.623  0.027       715      18              
T100          0.44297  R          60  16.618  0.027       718      18              
T100          0.45162  R         150  16.629  0.023       711      15              
T100          0.45622  R         300  16.612  0.021       722      14              
T100          0.46032  R         300  16.611  0.024       723      16              
T100          0.46376  R         120  16.647  0.024       699      16              
T100          0.46574  R         120  16.661  0.028       690      18              
T100          0.46773  R         120  16.631  0.030       709      20              
T100          0.46971  R         120  16.633  0.027       708      18              
T100          0.47166  R         120  16.636  0.029       706      19              
T100          0.47517  R         150  16.678  0.027       679      17              
T100          0.47749  R         150  16.658  0.027       692      17              
T100          0.49398  R         150  16.725  0.024       650      14              
T100          0.49630  R         150  16.728  0.033       648      20              
T100          0.49630  R         150  16.728  0.033       648      20              
T100          0.50105  R         150  16.731  0.028       646      17              
T100          0.50338  R         150  16.744  0.025       638      15              
T100          0.50571  R         150  16.722  0.028       651      17              
T100          0.50802  R         150  16.738  0.025       642      15              
T100          0.51044  R         150  16.776  0.029       619      17              
T100          0.51275  R         150  16.780  0.030       617      17              
T100          0.51506  R         150  16.778  0.029       618      17              
T100          0.51740  R         150  16.774  0.029       620      17              
T100          0.51971  R         150  16.782  0.026       616      15              
T100          0.52215  R         150  16.763  0.027       627      16              
T100          0.52449  R         150  16.807  0.029       601      16              
T100          0.52679  R         150  16.802  0.028       604      16              
T100          0.52912  R         150  16.820  0.027       594      15              
T100          0.53141  R         150  16.801  0.026       605      15              
T100          0.53428  R         150  16.795  0.029       608      16              
T100          0.53662  R         150  16.795  0.029       608      16              
T100          0.53895  R         150  16.841  0.027       583      15              
T100          0.54127  R         150  16.830  0.028       589      15              
T100          0.54359  R         150  16.823  0.029       593      16              
T100          0.54611  R         150  16.813  0.029       598      16              
T100          0.54846  R         150  16.818  0.031       595      17              
T100          0.55079  R         150  16.888  0.032       557      17              
T100          0.55310  R         150  16.853  0.030       576      16              
T100          0.55542  R         150  16.854  0.029       575      15              
T100          0.55775  R         150  16.880  0.030       562      16              
T100          0.56005  R         150  16.818  0.036       595      20              
T100          0.56235  R         150  16.867  0.028       568      15              
T100          0.56465  R         150  16.871  0.031       566      16              
T100          0.56699  R         150  16.892  0.030       555      15              
T100          0.57176  R         150  16.872  0.036       566      19              
T100          0.57409  R         150  16.882  0.030       561      16              
T100          0.57642  R         150  16.951  0.032       525      16              
T100          0.57870  R         150  16.920  0.033       541      17              
T100          0.58102  R         150  16.894  0.034       554      17              
T100          0.58332  R         150  16.912  0.033       545      17              
T100          0.58562  R         150  16.912  0.033       545      17              
T100          0.58792  R         150  16.910  0.034       546      17              
T100          0.59253  R         150  16.916  0.033       543      17              
T100          0.59536  R         150  16.993  0.034       505      16              
T100          0.59769  R         150  16.980  0.038       511      18              
T100          0.60002  R         150  17.006  0.037       499      17              
T100          0.60231  R         150  17.021  0.042       492      19              
T100          0.60471  R         150  17.062  0.039       473      17              
T100          0.60705  R         150  16.987  0.042       508      20              
T100          0.60939  R         150  16.984  0.039       509      18              
T100          0.61171  R         150  17.049  0.040       479      18              
T100          0.61404  R         150  16.985  0.042       509      20              
T100          0.61635  R         150  17.016  0.043       494      20              
T100          0.63488  R         150  16.965  0.039       518      19              
T100          0.63862  R         150  17.051  0.036       478      16              
T100          0.64095  R         150  17.031  0.037       487      17              
T100          0.64329  R         150  17.056  0.034       476      15              
T100          0.64559  R         150  17.011  0.040       496      18              
T100          0.64789  R         150  16.973  0.036       514      17              
T100          0.65024  R         150  17.013  0.039       495      18              
T100          0.65256  R         150  17.035  0.038       485      17              
T100          0.65491  R         150  17.081  0.035       465      15              
T100          0.65965  R         150  17.125  0.036       446      15              
T100          2.60431  R        1800  18.798  0.044     85.86    3.90              
T100          3.44583  R        1200  19.419  0.054     43.14    2.69              
T100          4.58547  R        2250  19.668  0.050     31.80    1.98              
T100          5.51549  R        1950  19.869  0.057     24.36    1.87              
UKIRT         0.06799  K         180  12.530  0.020      6509     119              
UKIRT         0.07518  K         180  12.574  0.020      6250     114              
UKIRT         0.07875  J         180  13.839  0.020      4692      86              
UKIRT         0.08200  J         180  13.876  0.020      4534      83              
UKIRT         0.08575  H         180  13.294  0.020      4952      91              
UKIRT         0.08899  H         180  13.331  0.020      4786      88              
UKIRT         0.92225  K         720  15.069  0.021       611      12              
UKIRT         0.93368  H         720  15.701  0.021       523      10              
UKIRT         0.94755  J         720  16.403  0.022       427       9              
UKIRT         3.03372  K         720  16.562  0.026     140.7     3.8              
UKIRT         3.04522  H         720  17.207  0.026     116.5     3.2              
UKIRT         3.05857  J         720  17.903  0.029     94.43    2.94              
UKIRT         4.96959  K         720  17.166  0.032     72.80    2.65              
UKIRT         4.98049  J         720  18.387  0.036     54.32    2.33              
UKIRT         7.90928  K         720  17.652  0.042     39.86    2.21              
UKIRT         7.92025  H         720  18.334  0.042     29.12    1.82              
UKIRT         7.93555  J         720  18.928  0.049     26.30    1.91              
UKIRT        11.89832  K        1440  18.064  0.047     21.44    1.69              
UKIRT        11.92162  H         720  18.659  0.059     16.72    1.88              
UKIRT        11.93279  J         720  19.240  0.061     15.47    1.78              
UKIRT        15.93311  K        1440  18.205  0.050     16.57    1.58              
UKIRT        15.95695  H         720  18.749  0.069     13.90    2.01              
UKIRT        15.96893  J         720  19.315  0.062     13.29    1.69              
UKIRT        20.91549  K        1440  18.431  0.060     9.986   1.531              
UKIRT        20.93960  H         720  18.784  0.065     12.86    1.84              
UKIRT        20.95052  J         720  19.500  0.080     8.535   1.820              
UKIRT        23.02826  K        1440  18.485  0.061     8.605   1.480              
UKIRT        23.05188  J         720  19.444  0.069     9.891   1.661              
UKIRT        29.92407  K        1440  18.638  0.070     5.044   1.469              
UKIRT        29.94821  H         720  19.080  0.081     5.306   1.733              
UKIRT        29.95953  J         720  19.551  0.081     7.359   1.757              
UKIRT        40.91401  K        1440  18.677  0.069     4.214   1.398              
UKIRT        40.93587  H         720  18.905  0.062     9.522   1.572    (excluded)
UKIRT        40.94720  J         720  19.632  0.084     5.602   1.689              
Tautenburg    8.55195  R        1800  20.231  0.083     13.99    1.93              
Tautenburg   15.54750  R        1800  20.487  0.078     8.488   1.435              
Keck         11.99796  g         180  21.040  0.040     8.626   0.539              
Keck         12.00194  V          90  20.720  0.040     10.21    0.73              
Keck         13.14065  R         300  20.440  0.030     9.404   0.589              
Keck         13.14606  g         360  21.080  0.050     8.088   0.646              
Keck         39.96671  R         540  20.900  0.030     1.939   0.386              
P200         17.96569  g         900  21.280  0.090     5.673   0.950              
P200         17.99252  r         720  20.720  0.100     7.678   1.724              
Gemini-N     18.92855  z         120  20.430  0.060     10.88    1.38              
Gemini-N     18.93048  i         120  20.700  0.080     7.157   1.400              
Gemini-N     18.93233  r         120  20.830  0.040     5.790   0.640              
Gemini-N     18.93421  g         120  21.240  0.080     6.121   0.880              
Gemini-N     19.99176  r         120  20.760  0.080     6.969   1.341              
RAPTOR        0.00006  r           5  10.000  0.500    380260  140336  GCN14476  (excluded)
RAPTOR        0.00023  r          10   7.400  0.500   4169582 1538757  GCN14476  (excluded)
RAPTOR        0.00060  r          10  10.500  0.500    239923   88546  GCN14476  (excluded)
NOT           0.54000  u          --  17.700  0.050       311      14  GCN14478            
NOT           0.54000  g          --  17.340  0.050       443      20  GCN14478            
NOT           0.54000  r          --  17.070  0.050       553      25  GCN14478  (excluded)
NOT           0.54000  i          --  16.940  0.050       616      28  GCN14478            
NOT           0.54000  z          --  16.880  0.050       659      30  GCN14478            
RATIR         0.84604  J        1620  16.315  0.050       464      22  GCN14483            
RATIR         0.84604  H        1620  15.635  0.050       557      26  GCN14483            
RATIR         1.88000  J        5652  17.295  0.050     178.1     8.8  GCN14506            
RATIR         1.88000  H        5652  16.635  0.050       210      10  GCN14506            
RATIR         2.93188  J        5544  17.975  0.050     87.27    4.70  GCN14514            
RATIR         2.93188  H        5544  17.185  0.050     119.3     6.2  GCN14514            
Sandvreten    0.61726  R         600  16.990  0.030       506      14  GCN14596            
Sandvreten    0.63317  V         600  17.380  0.030       426      12  GCN14596            
Sandvreten    0.65231  B        1200  17.740  0.060       352      19  GCN14596            
Sandvreten    0.66821  I         600  16.780  0.050       474      22  GCN14596            
# Magnitudes are uncorrected for Galactic extinction or host contribution.
# Fluxes are corrected for Galactic extinction (E_B-V = 0.02 mag) and host galaxy contribution.
# Except for the P60 observations, flux uncertainties do not include the uncertainty resulting
#   from subtraction of the host flux; this is negligible over most of the afterglow evolution
#   but contributes a large, systematic uncertainty during the SN phase.


==> radiofluxes.txt <==
#telescope tmid(day) band freq(GHz) flux(uJy) flux_unc reference
RT22       0.36173   Ka    36.00     6100    2023      
VLA        0.67749   C      5.10     1290     123      
VLA        0.67749   C      6.80     2570     160      
CARMA      0.76900   3mm   93.00     3416     365      
CARMA      0.81000   3mm   85.00     3000     300      *
CARMA      1.00000   3mm   93.00     2470     481      
RT22       1.40524   Ka    36.00     1900     411      
CARMA      1.91400   3mm   93.00     1189     327      
VLA        1.95438   K     20.70     1349      69      
VLA        1.95438   K     21.70     1314      67      
VLA        2.00877   K     19.20     1310      65      *
VLA        2.00877   K     24.50     1280      64      *
VLA        2.01811   Ku    13.50     1480      74      *
VLA        2.01811   Ku    14.50     1420      71      *
VLA        2.03854   C      5.10     1760      88      *
VLA        2.03854   C      6.80     1820      91      *
CARMA      2.80300   3mm   93.00      807     225      
GMRT       3.25000   L      1.39      500     100      *
PdBI       3.58256   3mm   86.74      903      99      
VLA        4.71239   K     20.70      467      26      
VLA        4.71239   K     21.70      488      29      
VLA        4.73196   U     13.50      545      28      
VLA        4.73196   U     16.00      521      27      
VLA        4.74985   C      5.00      648      34      
VLA        4.74985   C      7.40      607      32      
VLA        4.76347   S      3.19      942      74      
PdBI       6.41243   3mm   86.74      587      71      
VLA        9.71473   C      5.00      454      28      
VLA        9.71473   C      7.10      374      23      
VLA        9.92480   K     19.20      399      30      
VLA        9.92480   K     24.50      410      27      
VLA        9.93576   Ka    30.00      337      41      
VLA        9.93576   Ka    37.00      509      46      
VLA        9.94673   U     13.50      390      27      
VLA        9.94673   U     14.50      397      23      
VLA        9.95608   X      8.46      385      28      
PdBI      10.35652   3mm   86.74      368     102      
GMRT      11.60000   L      1.39      450     100      *
VLA       17.91450   U     14.00      275      31      
VLA       17.92385   X      8.50      332      72      
VLA       17.95399   C      5.50      263      22      
PdBI      23.51729   3mm   86.74      197      62      
VLA       27.65017   C      6.05      242      18      
VLA       27.66800   X      9.77      243      16      
VLA       28.93510   K     21.85      212      19      
VLA       28.95414   U     14.00      223      15      
PdBI      49.56798   3mm   86.74      196     112      
VLA       59.78386   K     19.20      159      20      
VLA       59.78386   K     24.50      128      30      
VLA       59.79915   U     14.00      110      30      
VLA       59.80989   X      8.46      109      30      
VLA       63.77799   C      7.20      137      16      
VLA       63.77799   C      5.79      151      21      
VLA       63.78838   S      3.10      119      45      
VLA      128.33868   C      5.00       86       8      
VLA      128.33868   C      7.10       91       7      
#  * From Laskar et al. 2013


==> seds.txt <==
#t(day) freq(Hz)    flux(uJy)     flux_unc
#        t = 0.007 day
0.007   3.251e+14      53802.3      2966.68
0.007   3.890e+14      47987.7      2263.07
0.007   5.483e+14      38388.7      1704.53
0.007   6.826e+14      38241.3      5459.35
0.007   1.153e+15      24284.8      2793.41
0.007   1.363e+15      23840.1      2427.88
0.007   1.666e+15      19216.2      2117.86
0.007   2.418e+17    2689.2625    268.9263
0.007   7.254e+18     188.261       37.652
0.007   1.081e+23    5.520e-03    9.200e-04
0.007   3.420e+24    1.717e-04    1.164e-04
#        t = 0.023 day
0.023   3.251e+14      13356.4      604.644
0.023   3.890e+14      11498.9      496.479
0.023   4.766e+14      10479.4      437.717
0.023   5.483e+14      9954.71      509.038
0.023   6.826e+14      9157.42      499.982
0.023   8.652e+14      8005.83      815.324
0.023   1.153e+15      6063.26      625.865
0.023   1.363e+15      6337.29      671.010
0.023   1.666e+15      5385.70      555.921
0.023   2.418e+17     547.4869     54.7487
0.023   1.081e+23    1.179e-03    1.965e-04
0.023   3.420e+24    5.335e-05    3.581e-05
#        t = 0.07 day
0.07    1.389e+14      6491.52      199.546
0.07    1.804e+14      5901.69      140.636
0.07    2.428e+14      5199.86      123.905
0.07    3.251e+14      4698.89      198.865
0.07    3.890e+14      4216.41      171.882
0.07    4.766e+14      3795.33      153.976
0.07    6.171e+14      3096.66      127.060
0.07    1.081e+23    2.737e-04    5.709e-05
0.07    3.420e+24    1.787e-05    1.188e-05
#        t = 0.23 day
0.23    3.251e+14      1740.69      90.6378
0.23    3.890e+14      1465.13      79.8332
0.23    4.766e+14      1388.95      60.9836
0.23    6.725e+14      1068.42      49.4086
0.23    1.153e+15      764.605      7.04969
0.23    2.418e+17      40.7254      4.0725
0.23    1.081e+23    5.493e-05    2.094e-05
0.23    3.420e+24    5.551e-06    3.653e-06
#        t = 0.7 day
0.7     5.100e+09      1273.24      121.630
0.7     6.800e+09      2536.62      157.730
0.7     8.500e+10      3626.81      362.680
0.7     9.300e+10      3860.07      412.880
0.7     1.389e+14      798.664      18.7793
0.7     1.804e+14      722.909      16.1334
0.7     2.428e+14      625.010      14.2562
0.7     3.251e+14      537.031      21.8920
0.7     3.720e+14      454.571      26.1166
0.7     3.890e+14      482.706      19.4260
0.7     4.551e+14      436.490      17.5176
0.7     4.766e+14      431.834      18.1745
0.7     5.446e+14      373.733      17.0713
0.7     6.171e+14      344.371      14.5505
0.7     6.725e+14      315.688      26.1590
0.7     8.363e+14      223.907      24.6055
0.7     8.652e+14      272.373      29.4614
0.7     1.153e+15      200.790      23.5936
0.7     1.363e+15      193.470      20.3225
0.7     1.666e+15      162.114      18.3548
0.7     2.418e+17       7.6429      0.7643
0.7     1.081e+23    1.222e-05    6.906e-06
0.7     3.420e+24    1.859e-06    1.212e-06
#        t = 2 day
2       5.100e+09      1793.92      89.7000
2       6.800e+09      1855.07      92.7500
2       1.350e+10      1493.40      74.7700
2       1.450e+10      1432.86      71.4400
2       1.920e+10      1315.74      65.6900
2       2.070e+10      1318.23      67.5200
2       2.170e+10      1284.03      65.6400
2       2.450e+10      1285.61      64.1800
2       3.600e+10      1334.98      288.870
2       9.300e+10      1137.87      313.360
2       2.418e+17       1.7377      0.1738
#        t = 4.5 day
4.5     1.390e+09      438.970      87.7900
4.5     3.191e+09      963.690      75.6400
4.5     4.999e+09      661.750      34.2300
4.5     7.399e+09      620.470      32.5700
4.5     1.350e+10      555.660      28.2900
4.5     1.600e+10      531.680      27.0500
4.5     2.070e+10      475.690      26.2900
4.5     2.170e+10      497.090      29.7200
4.5     8.674e+10      824.290      90.2900
4.5     9.300e+10      667.790      185.900
4.5     2.418e+17       0.6394      0.0639
#        t = 10 day
10      1.390e+09      477.520      106.120
10      4.999e+09      448.770      28.0300
10      7.099e+09      369.700      22.5100
10      8.459e+09      384.320      28.4400
10      1.350e+10      389.170      26.4800
10      1.450e+10      396.150      23.1500
10      1.920e+10      397.800      30.3500
10      2.450e+10      408.760      27.2000
10      3.000e+10      336.130      40.5500
10      3.700e+10      507.690      45.6200
10      8.674e+10      373.190      103.110
10      2.418e+17       0.2176      0.0218
#        t = 17 day
17      5.500e+09      268.810      22.7800
17      8.500e+09      339.100      73.4800
17      1.400e+10      280.820      31.8500
17      3.000e+10      135.780      66.7100
17      2.418e+17       0.1071      0.0107
#        t = 30 day
30      6.050e+09      234.500      17.0600
30      9.774e+09      235.400      15.9400
30      1.400e+10      220.000      15.2400
30      2.185e+10      208.700      18.8300
30      8.674e+10      178.720      56.0600
30      2.418e+17       0.0519      0.0052
#        t = 60 day
60      3.100e+09      121.950      46.5200
60      5.793e+09      154.730      21.9100
60      7.200e+09      140.390      16.9000
60      8.459e+09      108.860      30.4500
60      1.400e+10      109.850      29.4800
60      1.920e+10      158.770      19.6500
60      2.450e+10      127.820      29.6500
60      8.674e+10      181.580      104.160
60      2.418e+17       0.0200      0.0020
#        t = 130 day
130     5.000e+09      84.9000      8.11000
130     7.100e+09      89.8400      6.67000
130     2.418e+17       0.0082      0.0008

